SurfaceNet: An End-to-end 3D Neural Network for Multiview Stereopsis

This paper proposes an end-to-end learning framework for multiview stereopsis. We term the network SurfaceNet. It takes a set of images and their corresponding camera parameters as input and directly infers the 3D model. The key advantage of the framework is that both photo-consistency as well geometric relations of the surface structure can be directly learned for the purpose of multiview stereopsis in an end-to-end fashion. SurfaceNet is a fully 3D convolutional network which is achieved by encoding the camera parameters together with the images in a 3D voxel representation. We evaluate SurfaceNet on the large-scale DTU benchmark.

==> README.txt <==
run the linux command to generate PDF:
./build


==> figures/results/dinoSR/6Nv_64_3viewPair.txt <==
* file: /hdd1t/dataset/dataset/MVS/lasagne/iccv_camera_reconstr-Middlebury/weighted_ON-cubeSize64-dinoSparseRing-resol0.00025/results_adapthresh/model666-3viewPairs/50_ANDweight/iter7_adapthresh.ply
* front: (alt+scroll enlarge rendered point 6 times)

<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="0.0524619 -0.0609243 -0.0609719 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.877257 -0.1303 0.461998 0 0.303079 0.896703 -0.322593 0 -0.372241 0.423019 0.826131 0 0 0 0 1 "/>
 <ViewSettings NearPlane="0.303109" TrackScale="33.2013" FarPlane="62.098"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



* section

<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-0.0388559 -0.0975448 -0.0168631 1" LensDistortion="0 0" ViewportPx="1021 666" PixelSizeMm="0.0369161 0.0369161" CenterPx="510 333" FocalMm="21.2922" RotationMatrix="0.335738 -0.693369 0.637589 0 0.751816 -0.210547 -0.624854 0 0.567496 0.689137 0.450597 0 0 0 0 1 "/>
 <ViewSettings NearPlane="3.01109" TrackScale="39.8416" FarPlane="3.13109"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>











==> figures/results/model10/camera-model10.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-105.493 391.275 -678.606 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="-0.788299 -0.547167 0.281412 0 -0.348333 0.0198519 -0.937161 0 0.507197 -0.836788 -0.206245 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.03109" TrackScale="0.00564396" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model11/camera-model11.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-106.264 -100.446 -499.655 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.881872 -0.340037 0.326617 0 -0.0750913 -0.785182 -0.614695 0 0.465473 0.517556 -0.717962 0 0 0 0 1 "/>
 <ViewSettings NearPlane="0.303109" TrackScale="0.00586735" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model13/camera-model13.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-286.339 -31.4478 -408.341 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="32.037" RotationMatrix="0.419006 -0.813378 0.403547 0 -0.3827 -0.561241 -0.73386 0 0.823392 0.153054 -0.546443 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.10575" TrackScale="0.0105517" FarPlane="13.1057"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model9/Nv/camera-Nv.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-321.601 -53.3889 -587.344 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.442971 -0.795015 0.414402 0 -0.0965188 -0.501828 -0.859566 0 0.891325 0.340765 -0.299029 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.03109" TrackScale="0.0102034" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="1" ColorMode="3" SelectedFace="1" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model9/beta/camera-beta.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-256.539 61.1374 -454.887 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.41489 -0.780397 0.46781 0 -0.530532 -0.625192 -0.572425 0 0.73919 -0.0106949 -0.673412 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.03109" TrackScale="0.0102546" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model9/iter/camera-iter.txt <==
<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-166.248 -45.3511 -435.156 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.865274 -0.293641 0.406294 0 -0.10948 -0.90161 -0.418465 0 0.489198 0.317606 -0.812288 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.03109" TrackScale="0.0122441" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>



==> figures/results/model9/tau_gamma/camera-params.txt <==
* \tau & \gamma
    - front:

<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-311.391 -44.1455 -537.252 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.414329 -0.796472 0.440413 0 -0.177421 -0.545303 -0.819248 0 0.892666 0.2613 -0.367247 0 0 0 0 1 "/>
 <ViewSettings NearPlane="1.03109" TrackScale="0.0102034" FarPlane="13.0311"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="1" ColorMode="3" SelectedFace="1" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>


     - plane section:

<!DOCTYPE ViewState>
<project>
 <VCGCamera TranslationVector="-73.5664 118.333 -461.693 1" LensDistortion="0 0" ViewportPx="1583 978" PixelSizeMm="0.0369161 0.0369161" CenterPx="791 489" FocalMm="31.2669" RotationMatrix="0.470589 -0.792096 0.388754 0 -0.866202 -0.498632 0.0325656 0 0.16805 -0.352064 -0.920766 0 0 0 0 1 "/>
 <ViewSettings NearPlane="3.01109" TrackScale="0.0122441" FarPlane="3.13109"/>
 <Render Lighting="0" DoubleSideLighting="0" SelectedVert="0" ColorMode="3" SelectedFace="0" BackFaceCull="0" FancyLighting="0" DrawMode="2" TextureMode="0"/>
</project>

    - paste the lower camera param --> select voxels --> exit selection mode --> paste the first camera --> select and disable selection




==> figures/table/scatter/gamma.txt <==
$\tau=0.5,\gamma=0\%$ 21.318  3.324 o #dedf1f 200 0.9
$\tau=0.5,\gamma=50\%$ 18.297  3.363 v #debf1f 200 0.9
$\tau=0.5,\gamma=80\%$ 15.429  3.418 d #de9f1f 200 0.9
$\tau=0.5,\gamma=100\%$ 12.233  3.502 * #de7f1f 200 0.9
$\tau=0.7,\gamma=0\%$ 4.839  4.438 o #1eef1f 200 0.9
$\tau=0.7,\gamma=50\%$ 3.744  4.470 v #1ecf1f 200 0.9
$\tau=0.7,\gamma=80\%$ 3.361  4.519 d #1eaf1f 200 0.9
$\tau=0.7,\gamma=100\%$ 2.980  4.594 * #1e8f1f 200 0.9

0 25 2 8


==> figures/table/scatter/tau.txt <==
$\tau=0.5,\gamma=0\%$ 21.318  3.324 o #decf1f 300 0.9
$\tau=0.7,\gamma=0\%$ 4.839   4.438 * #deaf1f 300 0.9
$\tau=0.9,\gamma=0\%$ 1.449   7.825 v #de8f1f 300 0.9
$\tau=0.5,\gamma=100\%$ 12.233  3.502 o #1eef1f 300 0.9
$\tau=0.7,\gamma=100\%$ 2.980   4.594 * #1eaf1f 300 0.9
$\tau=0.9,\gamma=100\%$ 1.166   7.902 v #1e8f1f 300 0.9

0 25 0 10


==> figures/table/scatter/tau_gamma.txt <==
$\tau=0.5,\gamma=0\%$ 2.851  0.351 o    #ee1f1f 300 0.9
$\tau=0.7,\gamma=0\%$ 0.574   0.627 *   #ae1f1f 300 0.9
$\tau=0.9,\gamma=0\%$ 0.331   2.523 v   #8e1f1f 300 0.9
$\tau=0.5,\gamma=50\%$ 2.952  0.389 o   #1eef1f 300 0.9
$\tau=0.7,\gamma=50\%$ 0.498   0.661 *  #1eaf1f 300 0.9
$\tau=0.9,\gamma=50\%$ 0.321   2.528 v  #1e8f1f 300 0.9
$\tau=0.5,\gamma=100\%$ 2.35  0.52 o    #decf1f 300 0.9
$\tau=0.7,\gamma=100\%$ 0.418   0.784 * #deaf1f 300 0.9
$\tau=0.9,\gamma=100\%$ 0.306   2.591 v #de8f1f 300 0.9

0 3.5 0 4.5

